RapidEarth: A Search-by-Classification Engine for Large-Scale Geospatial Imagery

Data exploration and analysis in various domains often necessitate the search for specific objects in massive databases. A common search strategy, often known as search-by-classification, resorts to training machine learning models on small sets of positive and negative samples and to performing inference on the entire database to discover additional objects of interest. While such an approach often yields very good results in terms of classification performance, the entire database usually needs to be scanned, a process that can easily take several hours even for medium-sized data catalogs. In this work, we present RapidEarth, a geospatial search-by-classification engine that allows analysts to rapidly search for interesting objects in very large data collections of satellite imagery in a matter of seconds, without the need to scan the entire data catalog. RapidEarth embodies a co-design of multidimensional indexing structures and decision branches, a recently proposed variant of classical decision trees. These decision branches allow RapidEarth to transform the inference phase into a set of range queries, which can be efficiently processed by leveraging the aforementioned multidimensional indexing structures. The main contribution of this work is a geospatial search engine that implements these technical findings.

==> figures/intro_figure/Figure1_V16.pdf_tex <==
%% Creator: Inkscape 1.1.1 (3bf5ae0d25, 2021-09-20), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure1_V16.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1154.71719669bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
      \fontsize{6pt}{6pt}
  \makeatother%
  \begin{picture}(1,1.15901648)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure1_V16.pdf}}%
    \put(0.05677356,0.70577975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}nearest neighbor search\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure1_V16.pdf}}%
    \put(0.74092277,0.30542256){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}scanning (inference)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure1_V16.pdf}}%
    \put(0.26212881,0.30541853){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}indexed lookup\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure1_V16.pdf}}%
    \put(0.157796,1.0462564){\color[rgb]{0,0,0}\transparent{0.30000001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}user query 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Figure1_V16.pdf}}%
    \put(0.46367113,1.0462564){\color[rgb]{0,0,0}\transparent{0.30000001}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}user query 2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Figure1_V16.pdf}}%
    \put(0.46313234,0.89914965){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}user query 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Figure1_V16.pdf}}%
    \put(0.60025725,0.70569173){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}search-by-classification\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Figure1_V16.pdf}}%
    \put(0.15779599,0.89914965){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}user query 1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Figure1_V16.pdf}}%
    \put(0.01472121,0.0391603){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}data catalog\end{tabular}}}}}%
    \put(0.55510812,0.03901603){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}data catalog\end{tabular}}}}}%
	\put(0.39041239,0.6825325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{rare (train)} \end{tabular}}}}%
    \put(0.39041239,0.64929508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{non-rare (train)}\end{tabular}}}}%
    \put(0.39041239,0.54785757){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{model}\end{tabular}}}}%
    \put(0.39041239,0.61594348){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{rare (catalog)} \end{tabular}}}}%
    \put(0.39041239,0.58270605){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\tiny{non-rare (catalog)}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Figure1_V16.pdf}}%
  \end{picture}%
\endgroup%

